The Robustness of Tether Friction in Non-idealized Terrains

Reduced traction limits the ability of mobile robotic systems to resist or apply large external loads, such as tugging a massive payload. One simple and versatile solution is to wrap a tether around naturally occurring objects to leverage the capstan effect and create exponentially-amplified holding forces. Experiments show that an idealized capstan model explains force amplification experienced on common irregular outdoor objects - trees, rocks, posts. Robust to variable environmental conditions, this exponential amplification method can harness single or multiple capstan objects, either in series or in parallel with a team of robots. This adaptability allows for a range of potential configurations especially useful for when objects cannot be fully encircled or gripped. These principles are demonstrated with mobile platforms to (1) control the lowering and arrest of a payload, (2) to achieve planar control of a payload, and (3) to act as an anchor point for a more massive platform to winch towards. We show the simple addition of a tether, wrapped around shallow stones in sand, amplifies holding force of a low-traction platform by up to 774x.

==> 00README.xxx.txt <==
nohypertex

==> Harnessing the Environment - ArXiv (pre-RA Letters)/00README.xxx.txt <==
nohypertex
